Bond-based nonlocal models by nonlocal operator method in symmetric support domain

This paper is concerned with the energy decomposition of various nonlocal models, including elasticity, thin plates, and gradient elasticity, to arrive at bond-based nonlocal models in which the bond force depends only on the deformation of a single bond. By assuming an appropriate form of bond force and using energy equivalence between local and nonlocal models, several very concise bond-based models are derived. We also revisit the nonlocal operator methods and study the simplified form of second-order NOM in the symmetric support domain. A bent-bond consisting of three points is proposed to describe the curvature and moment. To model the damage, a rule based on Griffith theory for the critical normal strain of the bond is proposed in analogy to the phase field model, which can be applied individually to each bond and provides strain localization. With this rule, the crack direction can be automatically predicted by simply cutting the bond, giving comparable results to the phase field method. At the same time, a damage rule for critical shear strains in shear fractures is proposed. Furthermore, an incremental form of the plasticity model for bond reaction force is derived. Several numerical examples are presented to further validate the nonlocal bond-based models.

==> highlights.txt <==
Highlights:
1. The weighted bond-based models for linear elasticity, thin plate and gradient elasticity are derived.
2. A maximal normal strain rule for tensile fracture and a maximal shear strain rule for shear fracture are proposed.
3. The maximal normal strain rule can achieve almost the same fracture patterns and load-curve by phase field fracture method.
